The Origin of the Photospheric Emission of GRB 220426A

GRB 220426A is a bright gamma-ray burst (GRB) dominated by the photospheric emission. We perform several tests to speculate the origin of this photospheric emission. The dimensionless entropy $\eta$ is large, which is not usual if we assume that it is a pure hot fireball launched by neutrino-antineutrino annihilation mechanism only. Moreover, the outflow has larger $\eta$ with lower luminosity $L$ in the first few seconds, so that the trend of time-resolved $\eta-L$ can not be described as a monotonically positive correlation between $\eta$ and $L$. A hybrid outflow with almost completely thermalized Poynting flux could account for the quasi-thermal spectrum as well as large $\eta$. More importantly, the existence of magnetic field could affect the proton density and neutron-proton coupling effect, so that it could account for the observed trend of time-resolved $\eta-L$. The other origins for the photospheric emission, such as non-dissipative hybrid outflow or magnetic reconnection, are not supported because their radiation efficiencies are low, which is not consistent with non-detection of the afterglow for GRB 220426A. Therefore, we think the hybrid outflow may be the most likely origin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
